Is Semantic Chunking Worth the Computational Cost?

Recent advances in Retrieval-Augmented Generation (RAG) systems have popularized semantic chunking, which aims to improve retrieval performance by dividing documents into semantically coherent segments. Despite its growing adoption, the actual benefits over simpler fixed-size chunking, where documents are split into consecutive, fixed-size segments, remain unclear. This study systematically evaluates the effectiveness of semantic chunking using three common retrieval-related tasks: document retrieval, evidence retrieval, and retrieval-based answer generation. The results show that the computational costs associated with semantic chunking are not justified by consistent performance gains. These findings challenge the previous assumptions about semantic chunking and highlight the need for more efficient chunking strategies in RAG systems.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> custom.bib.txt <==
% Use this file for citations not found in the ACL Anthology (contained in "anthology.bib").

%%%%%% Related Work %%%%%%
@article{rag,
  title={Retrieval-augmented generation for knowledge-intensive nlp tasks},
  author={Lewis, Patrick and Perez, Ethan and Piktus, Aleksandra and Petroni, Fabio and Karpukhin, Vladimir and Goyal, Naman and K{\"u}ttler, Heinrich and Lewis, Mike and Yih, Wen-tau and Rockt{\"a}schel, Tim and others},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={9459--9474},
  year={2020}
}

@article{rag2,
  title={The Chronicles of RAG: The Retriever, the Chunk and the Generator},
  author={Finardi, Paulo and Avila, Leonardo and Castaldoni, Rodrigo and Gengo, Pedro and Larcher, Celio and Piau, Marcos and Costa, Pablo and Carid{\'a}, Vinicius},
  journal={arXiv preprint arXiv:2401.07883},
  year={2024}
}

@article{rag3,
  title={Retrieval-augmented generation for large language models: A survey},
  author={Gao, Yunfan and Xiong, Yun and Gao, Xinyu and Jia, Kangxiang and Pan, Jinliu and Bi, Yuxi and Dai, Yi and Sun, Jiawei and Wang, Haofen},
  journal={arXiv preprint arXiv:2312.10997},
  year={2023}
}

@inproceedings{llmdistracted,
  title={Large language models can be easily distracted by irrelevant context},
  author={Shi, Freda and Chen, Xinyun and Misra, Kanishka and Scales, Nathan and Dohan, David and Chi, Ed H and Sch{\"a}rli, Nathanael and Zhou, Denny},
  booktitle={International Conference on Machine Learning},
  pages={31210--31227},
  year={2023},
  organization={PMLR}
}

@article{chainofnote,
  title={Chain-of-note: Enhancing robustness in retrieval-augmented language models},
  author={Yu, Wenhao and Zhang, Hongming and Pan, Xiaoman and Ma, Kaixin and Wang, Hongwei and Yu, Dong},
  journal={arXiv preprint arXiv:2311.09210},
  year={2023}
}

@article{densexretrieval,
  title={Dense x retrieval: What retrieval granularity should we use?},
  author={Chen, Tong and Wang, Hongwei and Chen, Sihao and Yu, Wenhao and Ma, Kaixin and Zhao, Xinran and Yu, Dong and Zhang, Hongming},
  journal={arXiv preprint arXiv:2312.06648},
  year={2023}
}

@article{rahul,
  title={From RAGs to rich parameters: Probing how language models utilize external knowledge over parametric information for factual queries},
  author={Wadhwa, Hitesh and Seetharaman, Rahul and Aggarwal, Somyaa and Ghosh, Reshmi and Basu, Samyadeep and Srinivasan, Soundararajan and Zhao, Wenlong and Chaudhari, Shreyas and Aghazadeh, Ehsan},
  journal={arXiv preprint arXiv:2406.12824},
  year={2024}
}

@article{lumberchunker,
  title={LumberChunker: Long-Form Narrative Document Segmentation},
  author={Duarte, Andr{\'e} V and Marques, Jo{\~a}o and Gra{\c{c}}a, Miguel and Freire, Miguel and Li, Lei and Oliveira, Arlindo L},
  journal={arXiv preprint arXiv:2406.17526},
  year={2024}
}

@inproceedings{llmrag,
  title={A survey on rag meeting llms: Towards retrieval-augmented large language models},
  author={Fan, Wenqi and Ding, Yujuan and Ning, Liangbo and Wang, Shijie and Li, Hengyun and Yin, Dawei and Chua, Tat-Seng and Li, Qing},
  booktitle={Proceedings of the 30th ACM SIGKDD Conference on Knowledge Discovery and Data Mining},
  pages={6491--6501},
  year={2024}
}

@online{langchain,
  author       = {LangChain},
  title        = {How to split text based on semantic similarity},
  year         = {2024},
  url          = {https://python.langchain.com/v0.2/docs/how_to/semantic-chunker/},
}

@online{llamaindex,
  author       = {LlamaIndex},
  title        = {Semantic Chunker},
  year         = {2024},
  url          = {https://docs.llamaindex.ai/en/stable/examples/node_parsers/semantic_chunking/},
}

@online{dstar,
  author       = {Zach McCormick},
  title        = {Solving the out-of-context chunk problem for RAG},
  year         = {2024},
  url          = {https://d-star.ai/solving-the-out-of-context-chunk-problem-for-rag},
}

@article{latechunking,
  title={Late Chunking: Contextual Chunk Embeddings Using Long-Context Embedding Models},
  author={G{\"u}nther, Michael and Mohr, Isabelle and Wang, Bo and Xiao, Han},
  journal={arXiv preprint arXiv:2409.04701},
  year={2024}
}

@article{bge,
  title={Bge m3-embedding: Multi-lingual, multi-functionality, multi-granularity text embeddings through self-knowledge distillation},
  author={Chen, Jianlv and Xiao, Shitao and Zhang, Peitian and Luo, Kun and Lian, Defu and Liu, Zheng},
  journal={arXiv preprint arXiv:2402.03216},
  year={2024}
}

@article{gte,
  title={mGTE: Generalized Long-Context Text Representation and Reranking Models for Multilingual Text Retrieval},
  author={Zhang, Xin and Zhang, Yanzhao and Long, Dingkun and Xie, Wen and Dai, Ziqi and Tang, Jialong and Lin, Huan and Yang, Baosong and Xie, Pengjun and Huang, Fei and others},
  journal={arXiv preprint arXiv:2407.19669},
  year={2024}
}

%%%%%% Methods %%%%%%
@online{greg,
  author       = {Greg Kamradt},
  title        = {5 Levels Of Text Splitting},
  year         = {2024},
  url          = {https://github.com/FullStackRetrieval-com/RetrievalTutorials/blob/main/tutorials/LevelsOfTextSplitting/5_Levels_Of_Text_Splitting.ipynb},
}

@inproceedings{dbscan,
  title={A density-based algorithm for discovering clusters in large spatial databases with noise},
  author={Ester, Martin and Kriegel, Hans-Peter and Sander, J{\"o}rg and Xu, Xiaowei and others},
  booktitle={kdd},
  volume={96},
  number={34},
  pages={226--231},
  year={1996}
}

%%%%%% Datasets %%%%%%
@article{msmarco,
  title={MS MARCO: A human generated machine reading comprehension dataset},
  author={Nguyen, T},
  journal={arXiv preprint arXiv:1611.09268},
  year={2016}
}

@article{qasper,
  title={A dataset of information-seeking questions and answers anchored in research papers},
  author={Dasigi, Pradeep and Lo, Kyle and Beltagy, Iz and Cohan, Arman and Smith, Noah A and Gardner, Matt},
  journal={arXiv preprint arXiv:2105.03011},
  year={2021}
}

@article{conditionalqa,
  title={Conditionalqa: A complex reading comprehension dataset with conditional answers},
  author={Sun, Haitian and Cohen, William W and Salakhutdinov, Ruslan},
  journal={arXiv preprint arXiv:2110.06884},
  year={2021}
}

@article{beir,
  title={Beir: A heterogenous benchmark for zero-shot evaluation of information retrieval models},
  author={Thakur, Nandan and Reimers, Nils and R{\"u}ckl{\'e}, Andreas and Srivastava, Abhishek and Gurevych, Iryna},
  journal={arXiv preprint arXiv:2104.08663},
  year={2021}
}

@article{miracl,
  title={Miracl: A multilingual retrieval dataset covering 18 diverse languages},
  author={Zhang, Xinyu and Thakur, Nandan and Ogundepo, Odunayo and Kamalloo, Ehsan and Alfonso-Hermelo, David and Li, Xiaoguang and Liu, Qun and Rezagholizadeh, Mehdi and Lin, Jimmy},
  journal={Transactions of the Association for Computational Linguistics},
  volume={11},
  pages={1114--1131},
  year={2023},
  publisher={MIT Press One Broadway, 12th Floor, Cambridge, Massachusetts 02142, USA~…}
}

@inproceedings{bioasq,
  title={Bioasq: A challenge on large-scale biomedical semantic indexing and question answering},
  author={Tsatsaronis, George and Schroeder, Michael and Paliouras, Georgios and Almirantis, Yannis and Androutsopoulos, Ion and Gaussier, Eric and Gallinari, Patrick and Artieres, Thierry and Alvers, Michael R and Zschunke, Matthias and others},
  booktitle={2012 AAAI Fall Symposium Series},
  year={2012}
}

@inproceedings{nfcorpus,
  title={A full-text learning to rank dataset for medical information retrieval},
  author={Boteva, Vera and Gholipour, Demian and Sokolov, Artem and Riezler, Stefan},
  booktitle={Advances in Information Retrieval: 38th European Conference on IR Research, ECIR 2016, Padua, Italy, March 20--23, 2016. Proceedings 38},
  pages={716--722},
  year={2016},
  organization={Springer}
}

@article{nq,
  title={Natural questions: a benchmark for question answering research},
  author={Kwiatkowski, Tom and Palomaki, Jennimaria and Redfield, Olivia and Collins, Michael and Parikh, Ankur and Alberti, Chris and Epstein, Danielle and Polosukhin, Illia and Devlin, Jacob and Lee, Kenton and others},
  journal={Transactions of the Association for Computational Linguistics},
  volume={7},
  pages={453--466},
  year={2019},
  publisher={MIT Press One Rogers Street, Cambridge, MA 02142-1209, USA journals-info~…}
}

@article{hotpotqa,
  title={HotpotQA: A dataset for diverse, explainable multi-hop question answering},
  author={Yang, Zhilin and Qi, Peng and Zhang, Saizheng and Bengio, Yoshua and Cohen, William W and Salakhutdinov, Ruslan and Manning, Christopher D},
  journal={arXiv preprint arXiv:1809.09600},
  year={2018}
}

@article{scidocs,
  title={Specter: Document-level representation learning using citation-informed transformers},
  author={Cohan, Arman and Feldman, Sergey and Beltagy, Iz and Downey, Doug and Weld, Daniel S},
  journal={arXiv preprint arXiv:2004.07180},
  year={2020}
}

@article{scifact,
  title={Fact or fiction: Verifying scientific claims},
  author={Wadden, David and Lin, Shanchuan and Lo, Kyle and Wang, Lucy Lu and van Zuylen, Madeleine and Cohan, Arman and Hajishirzi, Hannaneh},
  journal={arXiv preprint arXiv:2004.14974},
  year={2020}
}

@article{ragbench,
  title={RAGBench: Explainable Benchmark for Retrieval-Augmented Generation Systems},
  author={Friel, Robert and Belyi, Masha and Sanyal, Atindriyo},
  journal={arXiv preprint arXiv:2407.11005},
  year={2024}
}

@article{techqa,
  title={The techqa dataset},
  author={Castelli, Vittorio and Chakravarti, Rishav and Dana, Saswati and Ferritto, Anthony and Florian, Radu and Franz, Martin and Garg, Dinesh and Khandelwal, Dinesh and McCarley, Scott and McCawley, Mike and others},
  journal={arXiv preprint arXiv:1911.02984},
  year={2019}
}

@article{delucionqa,
  title={Delucionqa: Detecting hallucinations in domain-specific question answering},
  author={Sadat, Mobashir and Zhou, Zhengyu and Lange, Lukas and Araki, Jun and Gundroo, Arsalan and Wang, Bingqing and Menon, Rakesh R and Parvez, Md Rizwan and Feng, Zhe},
  journal={arXiv preprint arXiv:2312.05200},
  year={2023}
}

@article{expertqa,
  title={Expertqa: Expert-curated questions and attributed answers},
  author={Malaviya, Chaitanya and Lee, Subin and Chen, Sihao and Sieber, Elizabeth and Yatskar, Mark and Roth, Dan},
  journal={arXiv preprint arXiv:2309.07852},
  year={2023}
}

%%%%%% Experiments %%%%%%
@misc{spacy,
  author = {Explosion},
  title = {English • spaCy Models Documentation},
  year = {2024},
  url = {https://spacy.io/models/en#en_core_web_md}
}

@article{mteb,
  title={MTEB: Massive text embedding benchmark},
  author={Muennighoff, Niklas and Tazi, Nouamane and Magne, Lo{\"\i}c and Reimers, Nils},
  journal={arXiv preprint arXiv:2210.07316},
  year={2022}
}

@misc{stella,
  author = {Zhang, Dun},
  title = {Stella},
  year = {2024},
  url = {https://huggingface.co/dunzhang/stella_en_1.5B_v5}
}

@article{mpnet,
  title={Mpnet: Masked and permuted pre-training for language understanding},
  author={Song, Kaitao and Tan, Xu and Qin, Tao and Lu, Jianfeng and Liu, Tie-Yan},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={16857--16867},
  year={2020}
}

@inproceedings{bleu,
  title={Bleu: a method for automatic evaluation of machine translation},
  author={Papineni, Kishore and Roukos, Salim and Ward, Todd and Zhu, Wei-Jing},
  booktitle={Proceedings of the 40th annual meeting of the Association for Computational Linguistics},
  pages={311--318},
  year={2002}
}

@article{bertscore,
  title={Bertscore: Evaluating text generation with bert},
  author={Zhang, Tianyi and Kishore, Varsha and Wu, Felix and Weinberger, Kilian Q and Artzi, Yoav},
  journal={arXiv preprint arXiv:1904.09675},
  year={2019}
}

@article{utest,
  title={The Mann-Whitney U: A test for assessing whether two independent samples come from the same distribution},
  author={Nachar, Nadim and others},
  journal={Tutorials in quantitative Methods for Psychology},
  volume={4},
  number={1},
  pages={13--20},
  year={2008}
}

@inproceedings{multidoc,
  title={WikiHowQA: A comprehensive benchmark for multi-document non-factoid question answering},
  author={Bolotova-Baranova, Valeriia and Blinov, Vladislav and Filippova, Sofya and Scholer, Falk and Sanderson, Mark},
  booktitle={Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={5291--5314},
  year={2023}
}

@inproceedings{multidoc2,
  title={FanOutQA: a multi-hop, multi-document question answering benchmark for large language models},
  author={Zhu, Andrew and Hwang, Alyssa and Dugan, Liam and Callison-Burch, Chris},
  booktitle={Proceedings of the 62nd Annual Meeting of the Association for Computational Linguistics (Volume 2: Short Papers)},
  pages={18--37},
  year={2024}
}

